Separating the signal from the noise: Evidence for deceleration in old-age death rates

Widespread population aging has made it critical to understand death rates at old ages. However, studying mortality at old ages is challenging because the data are sparse: numbers of survivors and deaths get smaller and smaller with age. We show how to address this challenge by using principled model selection techniques to empirically evaluate theoretical mortality models. We test nine different theoretical models of old-age death rates by fitting them to 360 high-quality datasets on cohort mortality above age 80. Models that allow for the possibility of decelerating death rates tend to fit better than models that assume exponentially increasing death rates. No single model is capable of universally explaining observed old-age mortality patterns, but the Log-Quadratic model most consistently predicts well. Patterns of model fit differ by country and sex; we discuss possible mechanisms, including sample size, period effects, and regional or cultural factors that may be important keys to understanding patterns of old-age mortality. We introduce a freely available R package that enables researchers to extend our analysis to other models, age ranges, and data sources.

==> figures/summ-cv-goodbad.csv <==
sex,hazard,frac.cv.top2,frac.cv.bot2
Females,Log-Quadratic,0.5277777777777778,0.1388888888888889
Females,Lynch-Brown,0.4722222222222222,0.12777777777777777
Females,Logistic,0.2833333333333333,0.05555555555555555
Females,Perks,0.2,0.08888888888888889
Females,Kannisto,0.18333333333333332,0.1388888888888889
Females,Beard,0.12777777777777777,0.06111111111111111
Females,Gompertz,0.12222222222222222,0.6944444444444444
Females,Makeham,0.08333333333333333,0.6944444444444444
Males,Log-Quadratic,0.5166666666666667,0.11666666666666667
Males,Lynch-Brown,0.37777777777777777,0.29444444444444445
Males,Logistic,0.23333333333333334,0.1111111111111111
Males,Kannisto,0.2111111111111111,0.1388888888888889
Males,Perks,0.19444444444444445,0.09444444444444444
Males,Gompertz,0.17222222222222222,0.55
Males,Beard,0.15,0.10555555555555556
Males,Makeham,0.14444444444444443,0.5888888888888889


==> figures/summ-delta-goodbad.csv <==
sex,hazard,mean.delta.AIC.lt2,mean.delta.AIC.gt10
Females,Log-Quadratic,0.7611111111111111,0.06666666666666667
Females,Beard,0.6611111111111111,0.05555555555555555
Females,Kannisto,0.4166666666666667,0.3277777777777778
Females,Lynch-Brown,0.37777777777777777,0.05555555555555555
Females,Logistic,0.21666666666666667,0.044444444444444446
Females,Gompertz,0.18888888888888888,0.45
Females,Makeham,0.03888888888888889,0.5055555555555555
Females,Constant Hazard,0,1
Females,Perks,0,0.06666666666666667
Females,Weibull,0,1
Males,Log-Quadratic,0.8055555555555556,0.03333333333333333
Males,Beard,0.6833333333333333,0.03333333333333333
Males,Kannisto,0.5555555555555556,0.15555555555555556
Males,Lynch-Brown,0.35,0.05
Males,Gompertz,0.31666666666666665,0.3
Males,Logistic,0.21666666666666667,0.016666666666666666
Males,Makeham,0.10555555555555556,0.3277777777777778
Males,Perks,0.005555555555555556,0.044444444444444446
Males,Constant Hazard,0,1
Males,Weibull,0,1

